How much secure randomness is in a quantum state?

How much cryptographically-secure randomness can be extracted from a quantum state? This fundamental question probes the absolute limits of quantum random number generation (QRNG) and yet, despite the technological maturity of QRNGs, it remains unsolved. In this work we consider a general adversarial model that allows for an adversary who has quantum side-information about both the source and the measurement device. Using links between randomness extraction rates and sandwiched R\'enyi entropies, we provide compact, easy to compute, achievable rates of secure randomness extraction from quantum states. In turn, this provides a simple to evaluate benchmarking tool for the randomness generation rates of QRNG protocols.

==> data/ratesAsym.csv <==
100.,1.7911415079561372
120.67926406393289,1.7911415079561372
145.63484775012444,1.7911415079561372
175.7510624854791,1.7911415079561372
212.09508879201903,1.7911415079561372
255.95479226995357,1.7911415079561372
308.88435964774817,1.7911415079561372
372.7593720314942,1.7911415079561372
449.8432668969444,1.7911415079561372
542.867543932386,1.7911415079561372
655.1285568595509,1.7911415079561372
790.6043210907702,1.7911415079561372
954.0954763499944,1.7911415079561372
1151.395399326447,1.7911415079561372
1389.4954943731375,1.7911415079561372
1676.8329368110083,1.7911415079561372
2023.5896477251576,1.7911415079561372
2442.053094548652,1.7911415079561372
2947.0517025518097,1.7911415079561372
3556.4803062231285,1.7911415079561372
4291.934260128778,1.7911415079561372
5179.474679231213,1.7911415079561372
6250.551925273976,1.7911415079561372
7543.120063354615,1.7911415079561372
9102.981779915217,1.7911415079561372
10985.411419875572,1.7911415079561372
13257.113655901081,1.7911415079561372
15998.587196060573,1.7911415079561372
19306.977288832495,1.7911415079561372
23299.51810515372,1.7911415079561372
28117.68697974231,1.7911415079561372
33932.217718953296,1.7911415079561372
40949.15062380427,1.7911415079561372
49417.13361323838,1.7911415079561372
59636.23316594649,1.7911415079561372
71968.56730011514,1.7911415079561372
86851.13737513521,1.7911415079561372
104811.31341546852,1.7911415079561372
126485.52168552957,1.7911415079561372
152641.79671752334,1.7911415079561372
184206.99693267164,1.7911415079561372
222299.64825261955,1.7911415079561372
268269.57952797273,1.7911415079561372
323745.7542817647,1.7911415079561372
390693.9937054621,1.7911415079561372
471486.63634573895,1.7911415079561372
568986.6029018293,1.7911415079561372
686648.8450042998,1.7911415079561372
828642.7728546843,1.7911415079561372
1.e6,1.7911415079561372


==> data/ratesDopt12.csv <==
100.,0.8957043211641655
120.67926406393289,1.0323210540720102
145.63484775012444,1.1455275224471146
175.7510624854791,1.2393352443065468
212.09508879201903,1.3170683350633279
255.95479226995357,1.381481298930592
308.88435964774817,1.43485663591735
372.7593720314942,1.4790857231601107
449.8432668969444,1.5157358366537832
542.867543932386,1.5461056883246191
655.1285568595509,1.571271446424326
790.6043210907702,1.5921460326491008
954.0954763499944,1.610455096908552
1151.395399326447,1.627053124717188
1389.4954943731375,1.6421029508151639
1676.8329368110083,1.6557517888656466
2023.5896477251576,1.6681326632319489
2442.053094548652,1.6793657421876216
2947.0517025518097,1.6895595676031565
3556.4803062231285,1.6988121811454513
4291.934260128778,1.7072121502270146
5179.474679231213,1.7148394988940574
6250.551925273976,1.7217665499316028
7543.120063354615,1.7280586849635768
9102.981779915217,1.7337750294310046
10985.411419875572,1.7389690691797237
13257.113655901081,1.7436892050768136
15998.587196060573,1.7479792516701511
19306.977288832495,1.751878885454191
23299.51810515372,1.7554240478388614
28117.68697974231,1.7586473074578248
33932.217718953296,1.7615781860107522
40949.15062380427,1.7642434514188223
49417.13361323838,1.766667381688344
59636.23316594649,1.7688720025249045
71968.56730011514,1.77087730142036
86851.13737513521,1.7727014206459297
104811.31341546852,1.7743608313246626
126485.52168552957,1.775870490523942
152641.79671752334,1.7772439831005808
184206.99693267164,1.7784936498459303
222299.64825261955,1.779630703313124
268269.57952797273,1.7806653325618977
323745.7542817647,1.7816067979257355
390693.9937054621,1.7824635167900844
471486.63634573895,1.7832431412669405
568986.6029018293,1.7839526285595022
686648.8450042998,1.7845983047285285
828642.7728546843,1.7851859224995537
1.e6,1.7857207136848383


==> data/ratesDopt20.csv <==
100.,0.36419582598218736
120.67926406393289,0.5918903808285954
145.63484775012444,0.780567828120436
175.7510624854791,0.9369140312194892
212.09508879201903,1.0664691824807913
255.95479226995357,1.1738241222595647
308.88435964774817,1.262783017237495
372.7593720314942,1.3364981626420962
449.8432668969444,1.3975816851315506
542.867543932386,1.4481981045829435
655.1285568595509,1.490141034749122
790.6043210907702,1.5248967407036742
954.0954763499944,1.5536968052583766
1151.395399326447,1.577561770609379
1389.4954943731375,1.5974991072663294
1676.8329368110083,1.6153075927729008
2023.5896477251576,1.631452687956718
2442.053094548652,1.6460926665213569
2947.0517025518097,1.65937059479281
3556.4803062231285,1.6714157365489857
4291.934260128778,1.682344857245582
5179.474679231213,1.6922634243126093
6250.551925273976,1.7012667046159693
7543.120063354615,1.7094407629796282
9102.981779915217,1.7168633673388212
10985.411419875572,1.7236048069935657
13257.113655901081,1.729728630803256
15998.587196060573,1.7352923121838322
19306.977288832495,1.7403478475636314
23299.51810515372,1.744942294609886
28117.68697974231,1.7491182561159506
33932.217718953296,1.752914314981186
40949.15062380427,1.7563654252490313
49417.13361323838,1.7595032637125656
59636.23316594649,1.7623565461618909
71968.56730011514,1.7649513119409403
86851.13737513521,1.7673111801056778
104811.31341546852,1.769457580132552
126485.52168552957,1.7714099598148494
152641.79671752334,1.7731859727038575
184206.99693267164,1.7748016471998187
222299.64825261955,1.776271539172203
268269.57952797273,1.7776088697872572
323745.7542817647,1.7788256500418367
390693.9937054621,1.7799327933422395
471486.63634573895,1.7809402173251423
568986.6029018293,1.7818569359912668
686648.8450042998,1.782691143109956
828642.7728546843,1.7834502877531158
1.e6,1.7841411427279772


==> data/ratesDopt4.csv <==
100.,1.4272128163461437
120.67926406393289,1.4727517273154251
145.63484775012444,1.5104872167737933
175.7510624854791,1.541756457393604
212.09508879201903,1.5676674876458645
255.95479226995357,1.5891384773353732
308.88435964774817,1.607728892036139
372.7593720314942,1.6245814900270703
449.8432668969444,1.6398616656588727
542.867543932386,1.6537189617361336
655.1285568595509,1.6662885157105483
790.6043210907702,1.677692408676319
954.0954763499944,1.688040911230002
1151.395399326447,1.6974336255895976
1389.4954943731375,1.7059605268063862
1676.8329368110083,1.7137029080204258
2023.5896477251576,1.720734235913236
2442.053094548652,1.7271209230880538
2947.0517025518097,1.7329230242642688
3556.4803062231285,1.738194863053553
4291.934260128778,1.742985595792858
5179.474679231213,1.7473397185155772
6250.551925273976,1.7512975226956662
7543.120063354615,1.754895504934023
9102.981779915217,1.758166735293971
10985.411419875572,1.761141188547413
13257.113655901081,1.763846042173481
15998.587196060573,1.7663059445620946
19306.977288832495,1.7685432565174877
23299.51810515372,1.770578268831623
28117.68697974231,1.7724293984036532
33932.217718953296,1.7741133651172687
40949.15062380427,1.7756453514509547
49417.13361323838,1.7770391465846074
59636.23316594649,1.778307276577152
71968.56730011514,1.7794611220217844
86851.13737513521,1.780511024435933
104811.31341546852,1.7814663825100094
126485.52168552957,1.7823357392206942
152641.79671752334,1.7831268607095387
184206.99693267164,1.7838468077339296
222299.64825261955,1.784502000414299
268269.57952797273,1.7850982769273955
323745.7542817647,1.785640946729098
390693.9937054621,1.7861348388317593
471486.63634573895,1.7865843456079424
568986.6029018293,1.7869934625458694
686648.8450042998,1.7873658243394244
828642.7728546843,1.7877047376583468
1.e6,1.7880132109100415


==> data/ratesUopt12.csv <==
100.,0.9297378640603935
120.67926406393289,1.0663545969682382
145.63484775012444,1.1795610653433426
175.7510624854791,1.2733687872027748
212.09508879201903,1.3511018779595558
255.95479226995357,1.41551484182682
308.88435964774817,1.468890178813578
372.7593720314942,1.5131192660563386
449.8432668969444,1.5497693795500112
542.867543932386,1.580139231220847
655.1285568595509,1.605304989320554
790.6043210907702,1.6261584128932858
954.0954763499944,1.6434384516261071
1151.395399326447,1.6577574308367085
1389.4954943731375,1.66962274947423
1676.8329368110083,1.67945486001083
2023.5896477251576,1.6878318829741832
2442.053094548652,1.6956893582579007
2947.0517025518097,1.7030860140866475
3556.4803062231285,1.7100207732664021
4291.934260128778,1.716500069081916
5179.474679231213,1.7225358657280305
6250.551925273976,1.7281440886858157
7543.120063354615,1.7333433863608547
9102.981779915217,1.7381541590505556
10985.411419875572,1.7425978032903588
13257.113655901081,1.7466961293722025
15998.587196060573,1.750470917756045
19306.977288832495,1.7539435865486344
23299.51810515372,1.7571349474788758
28117.68697974231,1.7600650320796054
33932.217718953296,1.762752973272486
40949.15062380427,1.7652169303928995
49417.13361323838,1.7674740480047408
59636.23316594649,1.7695404407380932
71968.56730011514,1.7714311979148163
86851.13737513521,1.7731604029729715
104811.31341546852,1.7747411637128345
126485.52168552957,1.7761856502086846
152641.79671752334,1.7775051378956355
184206.99693267164,1.7787100538794531
222299.64825261955,1.7798100249515194
268269.57952797273,1.780813926141566
323745.7542817647,1.781729928921621
390693.9937054621,1.7825655483999365
471486.63634573895,1.7833276890230507
568986.6029018293,1.784022688446561
686648.8450042998,1.7846563593476097
828642.7728546843,1.7852340290400792
1.e6,1.7857605768219647


==> data/ratesUopt20.csv <==
100.,0.3982293688784153
120.67926406393289,0.6259239237248233
145.63484775012444,0.814601371016664
175.7510624854791,0.9709475741157172
212.09508879201903,1.1005027253770192
255.95479226995357,1.2078576651557926
308.88435964774817,1.296816560133723
372.7593720314942,1.3705317055383242
449.8432668969444,1.4316152280277785
542.867543932386,1.4822316474791715
655.1285568595509,1.52417457764535
790.6043210907702,1.5589302835999022
954.0954763499944,1.5877303481546046
1151.395399326447,1.611595313505607
1389.4954943731375,1.6313708445681427
1676.8329368110083,1.6477576954624762
2023.5896477251576,1.661336541025913
2442.053094548652,1.6725885532657647
2947.0517025518097,1.6819124518883901
3556.4803062231285,1.6900967234172368
4291.934260128778,1.6978247220037521
5179.474679231213,1.7050907023692343
6250.551925273976,1.7118959358729888
7543.120063354615,1.7182485986417582
9102.981779915217,1.724161916704737
10985.411419875572,1.7296526971779553
13257.113655901081,1.734740171295568
15998.587196060573,1.7394450889936568
19306.977288832495,1.743789016054372
23299.51810515372,1.74779379400991
28117.68697974231,1.7514811304855802
33932.217718953296,1.7548722937507442
40949.15062380427,1.7579878902058275
49417.13361323838,1.7608477075732234
59636.23316594649,1.763470609850537
71968.56730011514,1.765874472765036
86851.13737513521,1.7680761506507465
104811.31341546852,1.7700914674461712
126485.52168552957,1.7719352259560823
152641.79671752334,1.7736212306956163
184206.99693267164,1.7751623205890215
222299.64825261955,1.776570408569521
268269.57952797273,1.7778565257533767
323745.7542817647,1.7790308683683143
390693.9937054621,1.780102846025328
471486.63634573895,1.7810811302519893
568986.6029018293,1.781973702469706
686648.8450042998,1.7827879008084309
828642.7728546843,1.7835304653206723
1.e6,1.784207581289874


==> data/ratesUopt4.csv <==
100.,1.4612463592423717
120.67926406393289,1.506785270211653
145.63484775012444,1.5445207596700212
175.7510624854791,1.575790000289832
212.09508879201903,1.6017010305420925
255.95479226995357,1.6231720184978469
308.88435964774817,1.640963797493433
372.7593720314942,1.655706826574353
449.8432668969444,1.6679235310722442
542.867543932386,1.6780468149625227
655.1285568595509,1.6865711186293488
790.6043210907702,1.6944994409996643
954.0954763499944,1.7019679370978777
1151.395399326447,1.7089741549223734
1389.4954943731375,1.715523503032907
1676.8329368110083,1.7216271991575145
2023.5896477251576,1.7273006424939816
2442.053094548652,1.732562128444813
2947.0517025518097,1.7374318397587654
3556.4803062231285,1.7419310604272045
4291.934260128778,1.7460815687444928
5179.474679231213,1.749905174126903
6250.551925273976,1.7534233689470706
7543.120063354615,1.7566570720664483
9102.981779915217,1.7596264451671566
10985.411419875572,1.7623507665842923
13257.113655901081,1.7648483502719412
15998.587196060573,1.7671364999240586
19306.977288832495,1.769231490215633
23299.51810515372,1.7711485687116286
28117.68697974231,1.772901973277578
33932.217718953296,1.7745049608711803
40949.15062380427,1.7759698444423166
49417.13361323838,1.7773080353567368
59636.23316594649,1.7785300893148752
71968.56730011514,1.7796457541865975
86851.13737513521,1.780664018544946
104811.31341546852,1.7815931599727344
126485.52168552957,1.782440792448941
152641.79671752334,1.7832139123078903
184206.99693267164,1.7839189424117585
222299.64825261955,1.7845617742937674
268269.57952797273,1.7851478081206151
323745.7542817647,1.7856819903943901
390693.9937054621,1.786168849368378
471486.63634573895,1.7866125281933185
568986.6029018293,1.7870168158415554
686648.8450042998,1.7873851758791208
828642.7728546843,1.7877207731718538
1.e6,1.788026498622405


==> data/swHd-ex.csv <==
0.5,0.5849625007211562
0.5175,0.5770197494606724
0.535,0.5691407838050164
0.5525,0.5613359380461214
0.57,0.5536142561122768
0.5875,0.5459835738157122
0.605,0.5384506055799583
0.6225,0.531021032733623
0.64,0.5236995911615345
0.6575,0.5164901566822792
0.675,0.5093958269890588
0.6925,0.5024189993642989
0.71,0.4955614436724922
0.7275,0.48882437036384707
0.745,0.48220849339522087
0.7625,0.4757140881047893
0.78,0.4693410441716077
0.7975,0.46308891385787954
0.815,0.45695695577638085
0.8325,0.450944174453049
0.85,0.4450493559691858
0.8675,0.43927109997229985
0.885,0.43360784834192867
0.9025,0.42805791078877464
0.92,0.42261948765393464
0.9375,0.41729069016091935
0.955,0.41206955835777026
0.9725,0.4069540769703158
0.99,0.40194218937132087
1.0075,0.3970318098540788
1.025,0.39222083438315825
1.0425,0.3875071499809136
1.06,0.3828886428924493
1.0775,0.3783632056606523
1.095,0.37392874322886327
1.1125,0.3695831781781356
1.13,0.3653244551953987
1.1475,0.361150544859125
1.165,0.35705944682038426
1.1825,0.3530491924491457
1.2,0.3491178470084415
1.2175,0.34526351141238476
1.235,0.3414843236181482
1.2525,0.3377784596966168
1.27,0.3341441346215813
1.2875,0.3305796028130421
1.305,0.3270831584662357
1.3225,0.323653135694542
1.34,0.32028790851126165
1.3575,0.316985890672452
1.375,0.31374553540050665
1.3925,0.31056533500588634
1.41,0.30744382042243557
1.4275,0.30437956066990235
1.445,0.30137116225568317
1.4625,0.29841726852640105
1.48,0.2955165589786277
1.4975,0.29266774853696376
1.515,0.289869586806649
1.5325,0.28712085730700354
1.55,0.2844203766911938
1.5675,0.2817669939571049
1.585,0.2791595896534793
1.6025,0.27659707508493814
1.62,0.2740783915189626
1.6375,0.2716025093975377
1.655,0.2691684275557157
1.6725,0.2667751724490559
1.69,0.26442179739156013
1.7075,0.2621073818054962
1.725,0.2598310304842252
1.7425,0.2575918728689638
1.76,0.2553890623402425
1.7775,0.25322177552462033
1.795,0.25108921161712905
1.8125,0.2489905917197507
1.83,0.24692515819615368
1.8475,0.24489217404282126
1.865,0.24289092227660203
1.8825,0.24092070533866827
1.9,0.23898084451479962
1.9175,0.23707067937184945
1.935,0.235189567210226
1.9525,0.233336882532166
1.97,0.23151201652555775
1.9875,0.22971437656304805
2.005,0.2279433857161305
2.0225,0.2261984822839188
2.04,0.22447911933627562
2.0575,0.22278476427096472
2.075,0.2211148983844906
2.0925,0.2194690164562828
2.11,0.21784662634586405
2.1275,0.21624724860267464
2.145,0.2146704160881847
2.1625,0.21311567360995542
2.18,0.21158257756730992
2.1975,0.21007069560825886
2.215,0.20857960629736427
2.2325,0.20710889879418726
2.25,0.20565817254201857
2.2675,0.20422703696655298
2.285,0.20281511118421003
2.3025,0.2014220237197839
2.32,0.20004741223313516
2.3375,0.198690923254626
2.355,0.19735221192901775
2.3725,0.19603094176755642
2.39,0.19472678440797808
2.4075,0.19343941938217046
2.425,0.19216853389124167
2.4425,0.19091382258774625
2.46,0.18967498736483612
2.4775,0.18845173715209929
2.495,0.18724378771786754
2.5125,0.18605086147777206
2.53,0.1848726873093437
2.5475,0.18370900037244564
2.565,0.18255954193535473
2.5825,0.1814240592062868
2.6,0.1803023051701954
2.6175,0.17919403843066006
2.635,0.17809902305669345
2.6525,0.17701702843430167
2.67,0.17594782912264162
2.6875,0.17489120471461284
2.705,0.17384693970174503
2.7225,0.1728148233432254
2.74,0.17179464953894186
2.7575,0.17078621670638772
2.775,0.16978932766132226
2.7925,0.16880378950203878
2.81,0.16782941349713665
2.8275,0.16686601497667253
2.845,0.16591341322658137
2.8625,0.16497143138625592
2.88,0.16403989634918315
2.8975,0.16311863866653664
2.915,0.16220749245362187
2.9325,0.16130629529909102
2.95,0.16041488817682625
2.9675,0.15953311536040826
2.985,0.15866082434008644
3.0025,0.15779786574216803
3.02,0.15694409325074898
3.0375,0.15609936353170417
3.055,0.15526353615887756
3.0725,0.15443647354238554
3.09,0.153618040858975
3.1075,0.15280810598436956
3.125,0.15200653942753795
3.1425,0.15121321426682244
3.16,0.15042800608787243
3.1775,0.14965079292332117
3.195,0.14888145519415374
3.2125,0.1481198756527119
3.23,0.1473659393272836
3.2475,0.14661953346822776
3.265,0.1458805474955902
3.2825,0.14514887294815437
3.3,0.14442440343389618
3.3175,0.14370703458178558
3.335,0.14299666399490452
3.3525,0.1422931912048344
3.37,0.1415965176272732
3.3875,0.14090654651885304
3.405,0.14022318293511038
3.4225,0.1395463336895807
3.44,0.13887590731398503
3.4575,0.1382118140194668
3.475,0.13755396565886158
3.4925,0.13690227568994984
3.51,0.136256659139682
3.5275,0.13561703256933721
3.545,0.1349833140405844
3.5625,0.13435542308243065
3.58,0.13373328065901968
3.5975,0.13311680913826196
3.615,0.13250593226126917
3.6325,0.13190057511257003
3.65,0.13130066409108543
3.6675,0.13070612688184136
3.685,0.13011689242839486
3.7025,0.12953289090595754
3.72,0.12895405369519286
3.7375,0.1283803133566681
3.755,0.127811603605946
3.7725,0.12724785928929183
3.79,0.1266890163599843
3.8075,0.12613501185521026
3.825,0.12558578387352448
3.8425,0.12504127155286715
3.86,0.12450141504911116
3.8775,0.12396615551513612
3.895,0.12343543508040478
3.9125,0.12290919683103829
3.93,0.12238738479036448
3.9475,0.12186994389993588
3.965,0.12135682000100201
3.9825,0.12084795981641905
4.,0.12034331093299144


==> data/swHu-ex.csv <==
1.,"Indeterminate"
1.015,0.39501895151759336
1.03,0.3911007378106488
1.045,0.3873573084774923
1.06,0.3837776130942785
1.075,0.38035147555555837
1.09,0.37706951392050203
1.105,0.373923068229836
1.12,0.37090413550618506
1.135,0.3680053112119491
1.15,0.3652197365019094
1.165,0.3625410506699174
1.18,0.3599633482480007
1.195,0.35748114027149347
1.21,0.35508931927450305
1.225,0.35278312762637587
1.24,0.350558128861576
1.255,0.348410181693114
1.27,0.3463354164332918
1.285,0.344330213575638
1.3,0.3423911843186862
1.315,0.340515152836115
1.33,0.3386991401189092
1.345,0.3369403492339873
1.36,0.33523615186046574
1.375,0.33358407597947326
1.39,0.3319817946066176
1.405,0.33042711546780346
1.42,0.3289179715295155
1.435,0.32745241230383937
1.45,0.32602859585667654
1.465,0.32464478145490205
1.48,0.3232993227946659
1.495,0.32199066175884905
1.51,0.32071732265679065
1.525,0.31947790690402833
1.54,0.3182710881038969
1.555,0.31709560749649124
1.57,0.3159502697437956
1.585,0.3148339390227336
1.6,0.31374553540050665
1.615,0.31268403146901746
1.63,0.3116484492172342
1.645,0.3106378571223313
1.66,0.3096513674421355
1.675,0.30868813369297377
1.69,0.3077473482984171
1.705,0.3068282403956911
1.72,0.30593007378766957
1.735,0.3050521450293865
1.75,0.30419378163897126
1.765,0.3033543404237391
1.78,0.30253320591294586
1.795,0.301729788889433
1.81,0.30094352501299615
1.825,0.30017387352892333
1.84,0.29942031605565644
1.855,0.29868235544601274
1.87,0.2979595147168457
1.885,0.29725133604243514
1.9,0.29655737980723296
1.915,0.29587722371396086
1.93,0.2952104619433411
1.945,0.2945567043620151
1.96,0.2939155757754952
1.975,0.2932867152231903
1.99,0.2926697753127845
2.005,0.2920644215914464
2.02,0.29147033195152605
2.035,0.2908871960685543
2.05,0.2903147148695391
2.065,0.28975260002965963
2.08,0.2892005734956393
2.095,0.2886583670341357
2.11,0.2881257218036719
2.125,0.2876023879486622
2.14,0.2870881242142458
2.155,0.2865826975806812
2.17,0.2860858829161699
2.185,0.28559746264702457
2.2,0.2851172264441997
2.215,0.2846449709252362
2.23,0.2841804993707504
2.245,0.2837236214546506
2.26,0.28327415298731173
2.275,0.28283191567099353
2.29,0.282396736866825
2.305,0.2819684493727278
2.32,0.2815468912116844
2.335,0.28113190542979416
2.35,0.28072333990359555
2.365,0.28032104715616746
2.38,0.2799248841815397
2.395,0.27953471227698845
2.41,0.2791503968828012
2.425,0.2787718074291282
2.44,0.27839881718956405
2.455,0.27803130314110913
2.47,0.2776691458301954
2.485,0.27731222924447074
2.5,0.276960440690062
2.515,0.2766136706740312
2.53,0.276271812791793
2.545,0.27593476361922953
2.56,0.2756024226092909
2.575,0.2752746919928618
2.59,0.2749514766836838
2.605,0.2746326841871556
2.62,0.27431822451281274
2.635,0.2740080100903278
2.65,0.2737019556888629
2.665,0.2733999783396117
2.68,0.2731019972614006
2.695,0.2728079337891992
2.71,0.27251771130540536
2.725,0.272231255173794
2.74,0.27194849267599297
2.755,0.27166935295038763
2.77,0.2713937669333446
2.785,0.2711216673026392
2.8,0.2708529884230161
2.815,0.27058766629376185
2.83,0.27032563849822866
2.845,0.2700668441552089
2.86,0.26981122387208245
2.875,0.2695587196996754
2.89,0.26930927508874347
2.905,0.2690628348480162
2.92,0.26881934510374406
2.935,0.26857875326067404
2.95,0.2683410079644094
2.965,0.268106059065081
2.98,0.26787385758229554
2.995,0.26764435567128786
3.01,0.26741750659024943
3.025,0.2671932646687707
3.04,0.2669715852773643
3.055,0.2667524247980153
3.07,0.2665357405957284
3.085,0.266321490991029
3.1,0.2661096352333786
3.115,0.2659001334754725
3.13,0.2656929467483864
3.145,0.2654880369375362
3.16,0.2652853667594237
3.175,0.2650848997391331
3.19,0.26488660018855903
3.205,0.2646904331853329
3.22,0.26449636455241365
3.235,0.2643043608383402
3.25,0.26411438929809694
3.265,0.2639264178745848
3.28,0.26374041518067615
3.295,0.2635563504818157
3.31,0.26337419367917625
3.325,0.26319391529331915
3.34,0.2630154864483618
3.355,0.26283887885662915
3.37,0.26266406480376603
3.385,0.2624910171343048
3.4,0.262319709237657
3.415,0.26215011503453656
3.43,0.261982208963774
3.445,0.26181596596952883
3.46,0.26165136148887747
3.475,0.26148837143976167
3.49,0.2613269722092906
3.505,0.2611671406423811
3.52,0.26100885403073026
3.535,0.26085209010209887
3.55,0.26069682700990604
3.565,0.26054304332311506
3.58,0.26039071801641556
3.595,0.26023983046067056
3.61,0.2600903604136402
3.625,0.259942288010961
3.64,0.2597955937573796
3.655,0.2596502585182232
3.67,0.2595062635111114
3.685,0.25936359029789213
3.7,0.2592222207767977
3.715,0.25908213717481476
3.73,0.2589433220402654
3.745,0.2588057582355766
3.76,0.258669428930256
3.775,0.2585343175940499
3.79,0.25840040799028163
3.805,0.2582676841693693
3.82,0.2581361304625145
3.835,0.25800573147555117
3.85,0.25787647208296605
3.865,0.25774833742206316
3.88,0.25762131288728696
3.895,0.25749538412468764
3.91,0.2573705370265337
3.925,0.2572467577260559
3.94,0.25712403259232997
3.955,0.25700234822528745
3.97,0.25688169145085227
3.985,0.2567620493162003
4.,0.2566434090851377


==> data/swHuAsym-ex.csv <==
0.5,0.22844669683638796
0.5175,0.22844669683638796
0.535,0.22844669683638796
0.5525,0.22844669683638796
0.57,0.22844669683638796
0.5875,0.22844669683638796
0.605,0.22844669683638796
0.6225,0.22844669683638796
0.64,0.22844669683638796
0.6575,0.22844669683638796
0.675,0.22844669683638796
0.6925,0.22844669683638796
0.71,0.22844669683638796
0.7275,0.22844669683638796
0.745,0.22844669683638796
0.7625,0.22844669683638796
0.78,0.22844669683638796
0.7975,0.22844669683638796
0.815,0.22844669683638796
0.8325,0.22844669683638796
0.85,0.22844669683638796
0.8675,0.22844669683638796
0.885,0.22844669683638796
0.9025,0.22844669683638796
0.92,0.22844669683638796
0.9375,0.22844669683638796
0.955,0.22844669683638796
0.9725,0.22844669683638796
0.99,0.22844669683638796
1.0075,0.22844669683638796
1.025,0.22844669683638796
1.0425,0.22844669683638796
1.06,0.22844669683638796
1.0775,0.22844669683638796
1.095,0.22844669683638796
1.1125,0.22844669683638796
1.13,0.22844669683638796
1.1475,0.22844669683638796
1.165,0.22844669683638796
1.1825,0.22844669683638796
1.2,0.22844669683638796
1.2175,0.22844669683638796
1.235,0.22844669683638796
1.2525,0.22844669683638796
1.27,0.22844669683638796
1.2875,0.22844669683638796
1.305,0.22844669683638796
1.3225,0.22844669683638796
1.34,0.22844669683638796
1.3575,0.22844669683638796
1.375,0.22844669683638796
1.3925,0.22844669683638796
1.41,0.22844669683638796
1.4275,0.22844669683638796
1.445,0.22844669683638796
1.4625,0.22844669683638796
1.48,0.22844669683638796
1.4975,0.22844669683638796
1.515,0.22844669683638796
1.5325,0.22844669683638796
1.55,0.22844669683638796
1.5675,0.22844669683638796
1.585,0.22844669683638796
1.6025,0.22844669683638796
1.62,0.22844669683638796
1.6375,0.22844669683638796
1.655,0.22844669683638796
1.6725,0.22844669683638796
1.69,0.22844669683638796
1.7075,0.22844669683638796
1.725,0.22844669683638796
1.7425,0.22844669683638796
1.76,0.22844669683638796
1.7775,0.22844669683638796
1.795,0.22844669683638796
1.8125,0.22844669683638796
1.83,0.22844669683638796
1.8475,0.22844669683638796
1.865,0.22844669683638796
1.8825,0.22844669683638796
1.9,0.22844669683638796
1.9175,0.22844669683638796
1.935,0.22844669683638796
1.9525,0.22844669683638796
1.97,0.22844669683638796
1.9875,0.22844669683638796
2.005,0.22844669683638796
2.0225,0.22844669683638796
2.04,0.22844669683638796
2.0575,0.22844669683638796
2.075,0.22844669683638796
2.0925,0.22844669683638796
2.11,0.22844669683638796
2.1275,0.22844669683638796
2.145,0.22844669683638796
2.1625,0.22844669683638796
2.18,0.22844669683638796
2.1975,0.22844669683638796
2.215,0.22844669683638796
2.2325,0.22844669683638796
2.25,0.22844669683638796
2.2675,0.22844669683638796
2.285,0.22844669683638796
2.3025,0.22844669683638796
2.32,0.22844669683638796
2.3375,0.22844669683638796
2.355,0.22844669683638796
2.3725,0.22844669683638796
2.39,0.22844669683638796
2.4075,0.22844669683638796
2.425,0.22844669683638796
2.4425,0.22844669683638796
2.46,0.22844669683638796
2.4775,0.22844669683638796
2.495,0.22844669683638796
2.5125,0.22844669683638796
2.53,0.22844669683638796
2.5475,0.22844669683638796
2.565,0.22844669683638796
2.5825,0.22844669683638796
2.6,0.22844669683638796
2.6175,0.22844669683638796
2.635,0.22844669683638796
2.6525,0.22844669683638796
2.67,0.22844669683638796
2.6875,0.22844669683638796
2.705,0.22844669683638796
2.7225,0.22844669683638796
2.74,0.22844669683638796
2.7575,0.22844669683638796
2.775,0.22844669683638796
2.7925,0.22844669683638796
2.81,0.22844669683638796
2.8275,0.22844669683638796
2.845,0.22844669683638796
2.8625,0.22844669683638796
2.88,0.22844669683638796
2.8975,0.22844669683638796
2.915,0.22844669683638796
2.9325,0.22844669683638796
2.95,0.22844669683638796
2.9675,0.22844669683638796
2.985,0.22844669683638796
3.0025,0.22844669683638796
3.02,0.22844669683638796
3.0375,0.22844669683638796
3.055,0.22844669683638796
3.0725,0.22844669683638796
3.09,0.22844669683638796
3.1075,0.22844669683638796
3.125,0.22844669683638796
3.1425,0.22844669683638796
3.16,0.22844669683638796
3.1775,0.22844669683638796
3.195,0.22844669683638796
3.2125,0.22844669683638796
3.23,0.22844669683638796
3.2475,0.22844669683638796
3.265,0.22844669683638796
3.2825,0.22844669683638796
3.3,0.22844669683638796
3.3175,0.22844669683638796
3.335,0.22844669683638796
3.3525,0.22844669683638796
3.37,0.22844669683638796
3.3875,0.22844669683638796
3.405,0.22844669683638796
3.4225,0.22844669683638796
3.44,0.22844669683638796
3.4575,0.22844669683638796
3.475,0.22844669683638796
3.4925,0.22844669683638796
3.51,0.22844669683638796
3.5275,0.22844669683638796
3.545,0.22844669683638796
3.5625,0.22844669683638796
3.58,0.22844669683638796
3.5975,0.22844669683638796
3.615,0.22844669683638796
3.6325,0.22844669683638796
3.65,0.22844669683638796
3.6675,0.22844669683638796
3.685,0.22844669683638796
3.7025,0.22844669683638796
3.72,0.22844669683638796
3.7375,0.22844669683638796
3.755,0.22844669683638796
3.7725,0.22844669683638796
3.79,0.22844669683638796
3.8075,0.22844669683638796
3.825,0.22844669683638796
3.8425,0.22844669683638796
3.86,0.22844669683638796
3.8775,0.22844669683638796
3.895,0.22844669683638796
3.9125,0.22844669683638796
3.93,0.22844669683638796
3.9475,0.22844669683638796
3.965,0.22844669683638796
3.9825,0.22844669683638796
4.,0.22844669683638796

